Hydrodynamic simulations of WD-WD mergers and the origin of RCB stars

We study the properties of double white dwarf (DWD) mergers by performing hydrodynamic simulations using the new and improved adaptive mesh refinement code Octo-Tiger. We follow the orbital evolution of DWD systems of mass ratio q=0.7 for tens of orbits until and after the merger to investigate them as a possible origin for R Coronae Borealis (RCB) type stars. We reproduce previous results, finding that during the merger, the Helium WD donor star is tidally disrupted within 20-80 minutes since the beginning of the simulation onto the accretor Carbon-Oxygen WD, creating a high temperature shell around the accretor. We investigate the possible Helium burning in this shell and the merged object's general structure. Specifically, we are interested in the amount of Oxygen-16 dredged-up to the hot shell and the amount of Oxygen-18 produced. This is critical as the discovery of very low Oxygen-16 to Oxygen-18 ratios in RCB stars pointed out the merger scenario as a favorable explanation for their origin. A small amount of hydrogen in the donor may help keep the Oxygen-16 to Oxygen-18 ratios within observational bounds, even if moderate dredge-up from the accretor occurs. In addition, we perform a resolution study to reconcile the difference found in the amount of Oxygen-16 dredge-up between smoothed-particle hydrodynamics and grid-based simulations.

==> perlmutter/level-10-cpu-close.csv <==
locality,time
1,419.563
2,256.853
4,131.501
8,74.1241
16,44.9247
32,28.4961
64,20.543

==> perlmutter/level-10-gpu-close.csv <==
locality,time
1,98.8544
2,63.2221
4,33.5454
8,18.5976
16,11.705
32,7.20518
64,4.78529

==> perlmutter/level-11-cpu-close.csv <==
locality,time
1,4683.77
2,3213.32
4,1697.21
8,929.229
16,482.007
32,224.349

==> perlmutter/level-11-gpu-close.csv <==
locality,time
1,1250.51
2,860.36
4,414.003
8,250.535
16,136.1
32,64.0099
64,35.6436
128,19.8634

==> perlmutter/level-12-cpu-close.csv <==
locality,time
8,7790.52
16,4033.5
32,1973.94
64,937.536

==> perlmutter/level-12-gpu-close.csv <==
locality,time
8,2238.85
16,1103.57
32,553.883
64,274.988
128,140.131
